Optical and X-ray study of the peculiar high mass X-ray binary XMMU J010331.7-730144

For a long time XMMU J010331.7-730144 was proposed as a high-mass X-ray binary candidate based on its X-ray properties, however, its optical behaviour was unclear - in particular previous observations did not reveal key Balmer emission lines. In this paper we report on optical and X-ray variability of the system. XMMU J010331.7-730144 has been monitored with the Optical Gravitational Lensing Experiment (OGLE) in the I and V-bands for the past 9 years where it has shown extremely large amplitude outbursts separated by long periods of low-level flux. During its most recent optical outburst we obtained spectra with the Southern Africa Large Telescope (SALT) where, for the first time, the H-alpha line is seen in emission, confirming the Be nature of the optical companion. The OGLE colour-magnitude diagrams also exhibit a distinct loop which is explained by changes in mass-loss from the Be star and mass outflow in its disc. In the X-rays, XMMU J010331.7-730144 has been monitored by the Neil Gehrels Swift Observatory through the S-CUBED programme. The X-ray flux throughout the monitoring campaign shows relatively low values for a typical Be/X-ray binary system. We show, from the analysis of the optical data, that the variability is due to the Be disc density and opacity changing rather than its physical extent as a result of efficient truncation by the NS. The relatively low X-ray flux can then be explained by the neutron star normally accreting matter at a low rate due to the small radial extent of the Be disc.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
